Words in Motion: Extracting Interpretable Control Vectors for Motion Transformers

Transformer-based models generate hidden states that are difficult to interpret. In this work, we analyze hidden states and modify them at inference, with a focus on motion forecasting. We use linear probing to analyze whether interpretable features are embedded in hidden states. Our experiments reveal high probing accuracy, indicating latent space regularities with functionally important directions. Building on this, we use the directions between hidden states with opposing features to fit control vectors. At inference, we add our control vectors to hidden states and evaluate their impact on predictions. Remarkably, such modifications preserve the feasibility of predictions. We further refine our control vectors using sparse autoencoders (SAEs). This leads to more linear changes in predictions when scaling control vectors. Our approach enables mechanistic interpretation as well as zero-shot generalization to unseen dataset characteristics with negligible computational overhead.

==> metrics/av2-neural-collapse/hptr/acceleration.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_acceleration_2_online_cls_top1","val_acceleration_2_online_cls_top1__MIN","val_acceleration_2_online_cls_top1__MAX"
2081,427,1927,1927,0.5400658845901489,0.5400658845901489,0.5400658845901489
4163,8856,3856,3856,0.5905155539512634,0.5905155539512634,0.5905155539512634
6245,1785,5785,5785,0.6092584133148193,0.6092584133148193,0.6092584133148193
8327,1714,7714,7714,0.6266282796859741,0.6266282796859741,0.6266282796859741
10409,643,9643,9643,0.6365503668785095,0.6365503668785095,0.6365503668785095
12491,1571,11571,11571,0.6465422511100769,0.6465422511100769,0.6465422511100
14573,3500,13500,13500,0.6570344567298889,0.6570344567298889,0.6570344567298
16655,5429,15429,15429,0.6524375677108765,0.6524375677108765,0.6524375677108
18737,7358,17358,17358,0.6407025456428528,0.6407025456428528,0.6407025456428
20819,9287,19287,19287,0.6474190950393677,0.6474190950393677,0.6474190950393
22901,21215,21215,21215,0.6466318368911743,0.6466318368911743,0.646631836891
24983,23144,23144,23144,0.6476308703422546,0.6476308703422546,0.647630870342
27065,25073,25073,25073,0.645101010799408,0.645101010799408,0.64510101079940
29147,27002,27002,27002,0.6430931687355042,0.6430931687355042,0.643093168735
31229,28931,28931,28931,0.64544677734375,0.64544677734375,0.64544677734375
33311,30859,30859,30859,0.6442593336105347,0.6442593336105347,0.644259333610

==> metrics/av2-neural-collapse/hptr/agent.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_agent_2_online_cls_top1","val_agent_2_online_cls_top1__MIN","val_agent_2_online_cls_top1__MAX"
2081,427,1927,1927,0.9465113878250122,0.9465113878250122,0.9465113878250122
4163,8856,3856,3856,0.9579781293869019,0.9579781293869019,0.9579781293869019
6245,1785,5785,5785,0.975968599319458,0.975968599319458,0.975968599319458
8327,1714,7714,7714,0.9776312708854675,0.9776312708854675,0.9776312708854675
10409,643,9643,9643,0.9791721701622009,0.9791721701622009,0.9791721701622009
12491,1571,11571,11571,0.9830046892166138,0.9830046892166138,0.9830046892166
14573,3500,13500,13500,0.9840779900550842,0.9840779900550842,0.9840779900550
16655,5429,15429,15429,0.985136866569519,0.985136866569519,0.985136866569519
18737,7358,17358,17358,0.9865244030952454,0.9865244030952454,0.9865244030952
20819,9287,19287,19287,0.9876903891563416,0.9876903891563416,0.9876903891563
22901,21215,21215,21215,0.9881725311279297,0.9881725311279297,0.988172531127
24983,23144,23144,23144,0.9826224446296692,0.9826224446296692,0.982622444629
27065,25073,25073,25073,0.9908817410469055,0.9908817410469055,0.990881741046
29147,27002,27002,27002,0.9743984937667847,0.9743984937667847,0.974398493766
31229,28931,28931,28931,0.9899486303329468,0.9899486303329468,0.989948630332
33311,30859,30859,30859,0.9911579489707947,0.9911579489707947,0.991157948970

==> metrics/av2-neural-collapse/hptr/direction.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_direction_2_online_cls_top1","val_direction_2_online_cls_top1__MIN","val_direction_2_online_cls_top1__MAX"
2081,427,1927,1927,0.7218827605247498,0.7218827605247498,0.7218827605247498
4163,8856,3856,3856,0.7497612833976746,0.7497612833976746,0.7497612833976746
6245,1785,5785,5785,0.7747392058372498,0.7747392058372498,0.7747392058372498
8327,1714,7714,7714,0.7822955846786499,0.7822955846786499,0.7822955846786499
10409,643,9643,9643,0.7899971008300781,0.7899971008300781,0.7899971008300781
12491,1571,11571,11571,0.7922695279121399,0.7922695279121399,0.7922695279121
14573,3500,13500,13500,0.8023282289505005,0.8023282289505005,0.8023282289505
16655,5429,15429,15429,0.8023496270179749,0.8023496270179749,0.8023496270179
18737,7358,17358,17358,0.8046382069587708,0.8046382069587708,0.8046382069587
20819,9287,19287,19287,0.8075806498527527,0.8075806498527527,0.8075806498527
22901,21215,21215,21215,0.8108108043670654,0.8108108043670654,0.810810804367
24983,23144,23144,23144,0.810813844203949,0.810813844203949,0.81081384420394
27065,25073,25073,25073,0.8090196847915649,0.8090196847915649,0.809019684791
29147,27002,27002,27002,0.808912992477417,0.808912992477417,0.80891299247741
31229,28931,28931,28931,0.8075249791145325,0.8075249791145325,0.807524979114
33311,30859,30859,30859,0.8102201223373413,0.8102201223373413,0.810220122337

==> metrics/av2-neural-collapse/hptr/l2std.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val/std_of_target_emb_2","val/std_of_target_emb_2__MIN","val/std_of_target_emb_2__MAX"
2081,427,1927,1927,0.053469330072402954,0.053469330072402954,0.053469330072402954
4163,8856,3856,3856,0.06020759046077728,0.06020759046077728,0.06020759046077728
6245,1785,5785,5785,0.06204523891210556,0.06204523891210556,0.06204523891210556
8327,1714,7714,7714,0.0641939789056778,0.0641939789056778,0.0641939789056778
10409,643,9643,9643,0.06348847597837448,0.06348847597837448,0.06348847597837448
12491,1571,11571,11571,0.06473146378993988,0.06473146378993988,0.06473146378993988
14573,3500,13500,13500,0.06686017662286758,0.06686017662286758,0.06686017662286758
16655,5429,15429,15429,0.06634680926799774,0.06634680926799774,0.06634680926799774
18737,7358,17358,17358,0.06700954586267471,0.06700954586267471,0.06700954586267471
20819,9287,19287,19287,0.06833972781896591,0.06833972781896591,0.06833972781896591
22901,21215,21215,21215,0.06755000352859497,0.06755000352859497,0.0675500035285949
24983,23144,23144,23144,0.06819199025630951,0.06819199025630951,0.0681919902563095
27065,25073,25073,25073,0.06881758570671082,0.06881758570671082,0.0688175857067108
29147,27002,27002,27002,0.06907782703638077,0.06907782703638077,0.0690778270363807
31229,28931,28931,28931,0.06948311626911163,0.06948311626911163,0.0694831162691116
33311,30859,30859,30859,0.07154133915901184,0.07154133915901184,0.0715413391590118

==> metrics/av2-neural-collapse/hptr/speed.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_speed_2_online_cls_top1","val_speed_2_online_cls_top1__MIN","val_speed_2_online_cls_top1__MAX"
2081,427,1927,1927,0.7042699456214905,0.7042699456214905,0.7042699456214905
4163,8856,3856,3856,0.7360919713973999,0.7360919713973999,0.7360919713973999
6245,1785,5785,5785,0.7451139092445374,0.7451139092445374,0.7451139092445374
8327,1714,7714,7714,0.7458297610282898,0.7458297610282898,0.7458297610282898
10409,643,9643,9643,0.7463636994361877,0.7463636994361877,0.7463636994361877
12491,1571,11571,11571,0.7562459111213684,0.7562459111213684,0.7562459111213
14573,3500,13500,13500,0.7556326985359192,0.7556326985359192,0.7556326985359
16655,5429,15429,15429,0.746308445930481,0.746308445930481,0.746308445930481
18737,7358,17358,17358,0.7540140748023987,0.7540140748023987,0.7540140748023
20819,9287,19287,19287,0.7528331279754639,0.7528331279754639,0.7528331279754
22901,21215,21215,21215,0.7583464980125427,0.7583464980125427,0.758346498012
24983,23144,23144,23144,0.755385160446167,0.755385160446167,0.75538516044616
27065,25073,25073,25073,0.7608224749565125,0.7608224749565125,0.760822474956
29147,27002,27002,27002,0.7645658850669861,0.7645658850669861,0.764565885066
31229,28931,28931,28931,0.7618443965911865,0.7618443965911865,0.761844396591
33311,30859,30859,30859,0.7600458264350891,0.7600458264350891,0.760045826435

==> metrics/av2-neural-collapse/red-motion/acceleration.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_acceleration_2_online_cls_top1","val_acceleration_2_online_cls_top1__MIN","val_acceleration_2_online_cls_top1__MAX"
2081,4175,4175,4175,0.5440996289253235,0.5440996289253235,0.5440996289253235
4163,8351,8351,8351,0.5692070722579956,0.5692070722579956,0.5692070722579956
6245,12528,12528,12528,0.5751460790634155,0.5751460790634155,0.5751460790634155
8327,16704,16704,16704,0.5869632959365845,0.5869632959365845,0.5869632959365845
10409,20881,20881,20881,0.5906196236610413,0.5906196236610413,0.5906196236610413
12491,25057,25057,25057,0.592185914516449,0.592185914516449,0.592185914516449
14573,29233,29233,29233,0.6112402081489563,0.6112402081489563,0.6112402081489563
16655,33410,33410,33410,0.626150906085968,0.626150906085968,0.626150906085968
18737,37586,37586,37586,0.6425375938415527,0.6425375938415527,0.6425375938415527
20819,41763,41763,41763,0.6480995416641235,0.6480995416641235,0.6480995416641235
22901,45939,45939,45939,0.6508467197418213,0.6508467197418213,0.6508467197418213
24983,50115,50115,50115,0.6498759984970093,0.6498759984970093,0.6498759984970093
27065,54292,54292,54292,0.649667501449585,0.649667501449585,0.649667501449585
29147,58468,58468,58468,0.6519827842712402,0.6519827842712402,0.6519827842712402
31229,62645,62645,62645,0.6546698808670044,0.6546698808670044,0.6546698808670044
33311,66821,66821,66821,0.6588332056999207,0.6588332056999207,0.6588332056999207

==> metrics/av2-neural-collapse/red-motion/agent.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_agent_2_online_cls_top1","val_agent_2_online_cls_top1__MIN","val_agent_2_online_cls_top1__MAX"
2081,4175,4175,4175,0.975403904914856,0.975403904914856,0.975403904914856
4163,8351,8351,8351,0.9915859699249268,0.9915859699249268,0.9915859699249268
6245,12528,12528,12528,0.9923403859138489,0.9923403859138489,0.9923403859138489
8327,16704,16704,16704,0.9887745380401611,0.9887745380401611,0.9887745380401611
10409,20881,20881,20881,0.9885011315345764,0.9885011315345764,0.9885011315345764
12491,25057,25057,25057,0.9879148006439209,0.9879148006439209,0.9879148006439209
14573,29233,29233,29233,0.9869861602783203,0.9869861602783203,0.9869861602783203
16655,33410,33410,33410,0.9863007664680481,0.9863007664680481,0.9863007664680481
18737,37586,37586,37586,0.985770046710968,0.985770046710968,0.985770046710968
20819,41763,41763,41763,0.9806613922119141,0.9806613922119141,0.9806613922119141
22901,45939,45939,45939,0.9832298159599304,0.9832298159599304,0.9832298159599304
24983,50115,50115,50115,0.9821459650993347,0.9821459650993347,0.9821459650993347
27065,54292,54292,54292,0.9821459650993347,0.9821459650993347,0.9821459650993347
29147,58468,58468,58468,0.9854333996772766,0.9854333996772766,0.9854333996772766
31229,62645,62645,62645,0.9818348288536072,0.9818348288536072,0.9818348288536072
33311,66821,66821,66821,0.985714316368103,0.985714316368103,0.985714316368103

==> metrics/av2-neural-collapse/red-motion/direction.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_direction_2_online_cls_top1","val_direction_2_online_cls_top1__MIN","val_direction_2_online_cls_top1__MAX"
2081,4175,4175,4175,0.7469522953033447,0.7469522953033447,0.7469522953033447
4163,8351,8351,8351,0.7794464826583862,0.7794464826583862,0.7794464826583862
6245,12528,12528,12528,0.776719331741333,0.776719331741333,0.776719331741333
8327,16704,16704,16704,0.7806854248046875,0.7806854248046875,0.7806854248046875
10409,20881,20881,20881,0.7949286699295044,0.7949286699295044,0.7949286699295044
12491,25057,25057,25057,0.79263836145401,0.79263836145401,0.79263836145401
14573,29233,29233,29233,0.7932654619216919,0.7932654619216919,0.7932654619216919
16655,33410,33410,33410,0.7942705154418945,0.7942705154418945,0.7942705154418945
18737,37586,37586,37586,0.7985951900482178,0.7985951900482178,0.7985951900482178
20819,41763,41763,41763,0.7982337474822998,0.7982337474822998,0.7982337474822998
22901,45939,45939,45939,0.8036737442016602,0.8036737442016602,0.8036737442016602
24983,50115,50115,50115,0.8074855208396912,0.8074855208396912,0.8074855208396912
27065,54292,54292,54292,0.8006702661514282,0.8006702661514282,0.8006702661514282
29147,58468,58468,58468,0.8038279414176941,0.8038279414176941,0.8038279414176941
31229,62645,62645,62645,0.8107165098190308,0.8107165098190308,0.8107165098190308
33311,66821,66821,66821,0.8091719150543213,0.8091719150543213,0.8091719150543213

==> metrics/av2-neural-collapse/red-motion/l2std.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val/std_of_target_emb_2","val/std_of_target_emb_2__MIN","val/std_of_target_emb_2__MAX"
2081,4175,4175,4175,0.060446884483098984,0.060446884483098984,0.060446884483098984
4163,8351,8351,8351,0.06460729986429214,0.06460729986429214,0.06460729986429214
6245,12528,12528,12528,0.06751194596290588,0.06751194596290588,0.06751194596290588
8327,16704,16704,16704,0.06666632741689682,0.06666632741689682,0.06666632741689682
10409,20881,20881,20881,0.06635424494743347,0.06635424494743347,0.06635424494743347
12491,25057,25057,25057,0.06799980252981186,0.06799980252981186,0.06799980252981186
14573,29233,29233,29233,0.06900955736637115,0.06900955736637115,0.06900955736637115
16655,33410,33410,33410,0.0665334090590477,0.0665334090590477,0.0665334090590477
18737,37586,37586,37586,0.0686718001961708,0.0686718001961708,0.0686718001961708
20819,41763,41763,41763,0.06763699650764465,0.06763699650764465,0.06763699650764465
22901,45939,45939,45939,0.06756952404975891,0.06756952404975891,0.06756952404975891
24983,50115,50115,50115,0.06915716826915741,0.06915716826915741,0.06915716826915741
27065,54292,54292,54292,0.06727186590433121,0.06727186590433121,0.06727186590433121
29147,58468,58468,58468,0.07117775082588196,0.07117775082588196,0.07117775082588196
31229,62645,62645,62645,0.07150238007307053,0.07150238007307053,0.07150238007307053
33311,66821,66821,66821,0.0699467658996582,0.0699467658996582,0.0699467658996582

==> metrics/av2-neural-collapse/red-motion/speed.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_speed_2_online_cls_top1","val_speed_2_online_cls_top1__MIN","val_speed_2_online_cls_top1__MAX"
2081,4175,4175,4175,0.7413855791091919,0.7413855791091919,0.7413855791091919
4163,8351,8351,8351,0.7379844188690186,0.7379844188690186,0.7379844188690186
6245,12528,12528,12528,0.7532231211662292,0.7532231211662292,0.7532231211662292
8327,16704,16704,16704,0.7486514449119568,0.7486514449119568,0.7486514449119568
10409,20881,20881,20881,0.7527474164962769,0.7527474164962769,0.7527474164962769
12491,25057,25057,25057,0.7506001591682434,0.7506001591682434,0.7506001591682434
14573,29233,29233,29233,0.7470667958259583,0.7470667958259583,0.7470667958259583
16655,33410,33410,33410,0.7533514499664307,0.7533514499664307,0.7533514499664307
18737,37586,37586,37586,0.754402220249176,0.754402220249176,0.754402220249176
20819,41763,41763,41763,0.7432988882064819,0.7432988882064819,0.7432988882064819
22901,45939,45939,45939,0.7587045431137085,0.7587045431137085,0.7587045431137085
24983,50115,50115,50115,0.7548587322235107,0.7548587322235107,0.7548587322235107
27065,54292,54292,54292,0.7597206830978394,0.7597206830978394,0.7597206830978394
29147,58468,58468,58468,0.7558996081352234,0.7558996081352234,0.7558996081352234
31229,62645,62645,62645,0.7579565048217773,0.7579565048217773,0.7579565048217773
33311,66821,66821,66821,0.7642294764518738,0.7642294764518738,0.7642294764518738

==> metrics/av2-neural-collapse/wayformer/acceleration.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_acceleration_2_online_cls_top1","val_acceleration_2_online_cls_top1__MIN","val_acceleration_2_online_cls_top1__MAX"
1040,2088,2088,2088,0.5447391271591187,0.5447391271591187,0.5447391271591187
2081,4177,4177,4177,0.583948016166687,0.583948016166687,0.583948016166687
3122,6266,6266,6266,0.5952956080436707,0.5952956080436707,0.5952956080436707
4163,8355,8355,8355,0.6265383958816528,0.6265383958816528,0.6265383958816528
5204,10445,10445,10445,0.6308651566505432,0.6308651566505432,0.6308651566505432
6245,12534,12534,12534,0.6475236415863037,0.6475236415863037,0.6475236415863037
7286,14623,14623,14623,0.6336824297904968,0.6336824297904968,0.6336824297904968
8327,16712,16712,16712,0.6653910279273987,0.6653910279273987,0.6653910279273987
9368,18801,18801,18801,0.6678898930549622,0.6678898930549622,0.6678898930549622
10409,20891,20891,20891,0.6527224779129028,0.6527224779129028,0.6527224779129028
11450,22980,22980,22980,0.670116662979126,0.670116662979126,0.670116662979126
12491,25069,25069,25069,0.6694316864013672,0.6694316864013672,0.6694316864013672
13532,27158,27158,27158,0.6798983216285706,0.6798983216285706,0.6798983216285706
14573,29247,29247,29247,0.680266261100769,0.680266261100769,0.680266261100769
15614,31337,31337,31337,0.6767817735671997,0.6767817735671997,0.6767817735671997
16655,33426,33426,33426,0.6858232617378235,0.6858232617378235,0.6858232617378235
17696,35515,35515,35515,0.6742430329322815,0.6742430329322815,0.6742430329322815
18737,37604,37604,37604,0.683864951133728,0.683864951133728,0.683864951133728
19778,39693,39693,39693,0.6950408220291138,0.6950408220291138,0.6950408220291138
20819,41783,41783,41783,0.6766639351844788,0.6766639351844788,0.6766639351844788
21860,43872,43872,43872,0.6489558815956116,0.6489558815956116,0.6489558815956116
22901,45961,45961,45961,0.6805580854415894,0.6805580854415894,0.6805580854415894
23942,48050,48050,48050,0.6990944743156433,0.6990944743156433,0.6990944743156433
24983,50139,50139,50139,0.6973735094070435,0.6973735094070435,0.6973735094070435
26024,52229,52229,52229,0.6982846260070801,0.6982846260070801,0.6982846260070801
27065,54318,54318,54318,0.691795289516449,0.691795289516449,0.691795289516449
28106,56407,56407,56407,0.7050984501838684,0.7050984501838684,0.7050984501838684
29147,58496,58496,58496,0.6979125738143921,0.6979125738143921,0.6979125738143921
30188,60585,60585,60585,0.6959812045097351,0.6959812045097351,0.6959812045097351
31229,62675,62675,62675,0.6828455328941345,0.6828455328941345,0.6828455328941345
32270,64764,64764,64764,0.6990808844566345,0.6990808844566345,0.6990808844566345
33311,66853,66853,66853,0.681053102016449,0.681053102016449,0.681053102016449

==> metrics/av2-neural-collapse/wayformer/agent.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_agent_2_online_cls_top1","val_agent_2_online_cls_top1__MIN","val_agent_2_online_cls_top1__MAX"
1040,2088,2088,2088,0.9499674439430237,0.9499674439430237,0.9499674439430237
2081,4177,4177,4177,0.9499674439430237,0.9499674439430237,0.9499674439430237
3122,6266,6266,6266,0.9499674439430237,0.9499674439430237,0.9499674439430237
4163,8355,8355,8355,0.9499674439430237,0.9499674439430237,0.9499674439430237
5204,10445,10445,10445,0.9499674439430237,0.9499674439430237,0.9499674439430237
6245,12534,12534,12534,0.9499329924583435,0.9499329924583435,0.9499329924583435
7286,14623,14623,14623,0.9499344229698181,0.9499344229698181,0.9499344229698181
8327,16712,16712,16712,0.9501107335090637,0.9501107335090637,0.9501107335090637
9368,18801,18801,18801,0.9500477313995361,0.9500477313995361,0.9500477313995361
10409,20891,20891,20891,0.9502854347229004,0.9502854347229004,0.9502854347229004
11450,22980,22980,22980,0.954037606716156,0.954037606716156,0.954037606716156
12491,25069,25069,25069,0.9683734774589539,0.9683734774589539,0.9683734774589539
13532,27158,27158,27158,0.9686079025268555,0.9686079025268555,0.9686079025268555
14573,29247,29247,29247,0.9692508578300476,0.9692508578300476,0.9692508578300476
15614,31337,31337,31337,0.9713512063026428,0.9713512063026428,0.9713512063026428
16655,33426,33426,33426,0.9731782078742981,0.9731782078742981,0.9731782078742981
17696,35515,35515,35515,0.9744956493377686,0.9744956493377686,0.9744956493377686
18737,37604,37604,37604,0.9714682698249817,0.9714682698249817,0.9714682698249817
19778,39693,39693,39693,0.9739397764205933,0.9739397764205933,0.9739397764205933
20819,41783,41783,41783,0.9723600745201111,0.9723600745201111,0.9723600745201111
21860,43872,43872,43872,0.9728488922119141,0.9728488922119141,0.9728488922119141
22901,45961,45961,45961,0.9727396368980408,0.9727396368980408,0.9727396368980408
23942,48050,48050,48050,0.9748547077178955,0.9748547077178955,0.9748547077178955
24983,50139,50139,50139,0.9731271862983704,0.9731271862983704,0.9731271862983704
26024,52229,52229,52229,0.9723166227340698,0.9723166227340698,0.9723166227340698
27065,54318,54318,54318,0.9746799468994141,0.9746799468994141,0.9746799468994141
28106,56407,56407,56407,0.9719114899635315,0.9719114899635315,0.9719114899635315
29147,58496,58496,58496,0.9735678434371948,0.9735678434371948,0.9735678434371948
30188,60585,60585,60585,0.9752810597419739,0.9752810597419739,0.9752810597419739
31229,62675,62675,62675,0.9746347069740295,0.9746347069740295,0.9746347069740295
32270,64764,64764,64764,0.9746526479721069,0.9746526479721069,0.9746526479721069
33311,66853,66853,66853,0.9748533368110657,0.9748533368110657,0.9748533368110657

==> metrics/av2-neural-collapse/wayformer/direction.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_direction_2_online_cls_top1","val_direction_2_online_cls_top1__MIN","val_direction_2_online_cls_top1__MAX"
1040,2088,2088,2088,0.7374992370605469,0.7374992370605469,0.7374992370605469
2081,4177,4177,4177,0.769827663898468,0.769827663898468,0.769827663898468
3122,6266,6266,6266,0.7818988561630249,0.7818988561630249,0.7818988561630249
4163,8355,8355,8355,0.7881955504417419,0.7881955504417419,0.7881955504417419
5204,10445,10445,10445,0.7874000072479248,0.7874000072479248,0.7874000072479248
6245,12534,12534,12534,0.7938225865364075,0.7938225865364075,0.7938225865364075
7286,14623,14623,14623,0.7954038381576538,0.7954038381576538,0.7954038381576538
8327,16712,16712,16712,0.7988362908363342,0.7988362908363342,0.7988362908363342
9368,18801,18801,18801,0.8005170822143555,0.8005170822143555,0.8005170822143555
10409,20891,20891,20891,0.8010836243629456,0.8010836243629456,0.8010836243629456
11450,22980,22980,22980,0.8055116534233093,0.8055116534233093,0.8055116534233093
12491,25069,25069,25069,0.8069401383399963,0.8069401383399963,0.8069401383399963
13532,27158,27158,27158,0.8056060075759888,0.8056060075759888,0.8056060075759888
14573,29247,29247,29247,0.8097927570343018,0.8097927570343018,0.8097927570343018
15614,31337,31337,31337,0.8072618246078491,0.8072618246078491,0.8072618246078491
16655,33426,33426,33426,0.8106591105461121,0.8106591105461121,0.8106591105461121
17696,35515,35515,35515,0.8139075636863708,0.8139075636863708,0.8139075636863708
18737,37604,37604,37604,0.8134797215461731,0.8134797215461731,0.8134797215461731
19778,39693,39693,39693,0.8177165985107422,0.8177165985107422,0.8177165985107422
20819,41783,41783,41783,0.8120304346084595,0.8120304346084595,0.8120304346084595
21860,43872,43872,43872,0.816283643245697,0.816283643245697,0.816283643245697
22901,45961,45961,45961,0.8166636824607849,0.8166636824607849,0.8166636824607849
23942,48050,48050,48050,0.8179658055305481,0.8179658055305481,0.8179658055305481
24983,50139,50139,50139,0.8214536905288696,0.8214536905288696,0.8214536905288696
26024,52229,52229,52229,0.8222881555557251,0.8222881555557251,0.8222881555557251
27065,54318,54318,54318,0.8186737298965454,0.8186737298965454,0.8186737298965454
28106,56407,56407,56407,0.8219844102859497,0.8219844102859497,0.8219844102859497
29147,58496,58496,58496,0.8217117786407471,0.8217117786407471,0.8217117786407471
30188,60585,60585,60585,0.8208385109901428,0.8208385109901428,0.8208385109901428
31229,62675,62675,62675,0.8223053812980652,0.8223053812980652,0.8223053812980652
32270,64764,64764,64764,0.823895275592804,0.823895275592804,0.823895275592804
33311,66853,66853,66853,0.8227612376213074,0.8227612376213074,0.8227612376213074

==> metrics/av2-neural-collapse/wayformer/l2std.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val/std_of_target_emb_2","val/std_of_target_emb_2__MIN","val/std_of_target_emb_2__MAX"
1040,2088,2088,2088,0.030304962769150734,0.030304962769150734,0.030304962769150734
2081,4177,4177,4177,0.03284568712115288,0.03284568712115288,0.03284568712115288
3122,6266,6266,6266,0.033823758363723755,0.033823758363723755,0.033823758363723755
4163,8355,8355,8355,0.03477492928504944,0.03477492928504944,0.03477492928504944
5204,10445,10445,10445,0.033166442066431046,0.033166442066431046,0.033166442066431046
6245,12534,12534,12534,0.035591449588537216,0.035591449588537216,0.035591449588537216
7286,14623,14623,14623,0.03579112887382507,0.03579112887382507,0.03579112887382507
8327,16712,16712,16712,0.03630940988659859,0.03630940988659859,0.03630940988659859
9368,18801,18801,18801,0.035761307924985886,0.035761307924985886,0.035761307924985886
10409,20891,20891,20891,0.035712335258722305,0.035712335258722305,0.035712335258722305
11450,22980,22980,22980,0.036133892834186554,0.036133892834186554,0.036133892834186554
12491,25069,25069,25069,0.035521917045116425,0.035521917045116425,0.035521917045116425
13532,27158,27158,27158,0.03605373576283455,0.03605373576283455,0.03605373576283455
14573,29247,29247,29247,0.03617963194847107,0.03617963194847107,0.03617963194847107
15614,31337,31337,31337,0.035847410559654236,0.035847410559654236,0.035847410559654236
16655,33426,33426,33426,0.03616095334291458,0.03616095334291458,0.03616095334291458
17696,35515,35515,35515,0.03619267791509628,0.03619267791509628,0.03619267791509628
18737,37604,37604,37604,0.03564251586794853,0.03564251586794853,0.03564251586794853
19778,39693,39693,39693,0.03581096604466438,0.03581096604466438,0.03581096604466438
20819,41783,41783,41783,0.036120254546403885,0.036120254546403885,0.036120254546403885
21860,43872,43872,43872,0.036004383116960526,0.036004383116960526,0.036004383116960526
22901,45961,45961,45961,0.03524843230843544,0.03524843230843544,0.03524843230843544
23942,48050,48050,48050,0.035752248018980026,0.035752248018980026,0.035752248018980026
24983,50139,50139,50139,0.03543838486075401,0.03543838486075401,0.03543838486075401
26024,52229,52229,52229,0.03568178415298462,0.03568178415298462,0.03568178415298462
27065,54318,54318,54318,0.035966064780950546,0.035966064780950546,0.035966064780950546
28106,56407,56407,56407,0.036231353878974915,0.036231353878974915,0.036231353878974915
29147,58496,58496,58496,0.03597300127148628,0.03597300127148628,0.03597300127148628
30188,60585,60585,60585,0.03581985458731651,0.03581985458731651,0.03581985458731651
31229,62675,62675,62675,0.035865988582372665,0.035865988582372665,0.035865988582372665
32270,64764,64764,64764,0.03622107952833176,0.03622107952833176,0.03622107952833176
33311,66853,66853,66853,0.03642537444829941,0.03642537444829941,0.03642537444829941

==> metrics/av2-neural-collapse/wayformer/speed.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_speed_2_online_cls_top1","val_speed_2_online_cls_top1__MIN","val_speed_2_online_cls_top1__MAX"
1040,2088,2088,2088,0.7115763425827026,0.7115763425827026,0.7115763425827026
2081,4177,4177,4177,0.7151806950569153,0.7151806950569153,0.7151806950569153
3122,6266,6266,6266,0.7200659513473511,0.7200659513473511,0.7200659513473511
4163,8355,8355,8355,0.7383740544319153,0.7383740544319153,0.7383740544319153
5204,10445,10445,10445,0.7279389500617981,0.7279389500617981,0.7279389500617981
6245,12534,12534,12534,0.7250393629074097,0.7250393629074097,0.7250393629074097
7286,14623,14623,14623,0.7428880929946899,0.7428880929946899,0.7428880929946899
8327,16712,16712,16712,0.7427521347999573,0.7427521347999573,0.7427521347999573
9368,18801,18801,18801,0.7418333292007446,0.7418333292007446,0.7418333292007446
10409,20891,20891,20891,0.7467479109764099,0.7467479109764099,0.7467479109764099
11450,22980,22980,22980,0.7466332316398621,0.7466332316398621,0.7466332316398621
12491,25069,25069,25069,0.7463753819465637,0.7463753819465637,0.7463753819465637
13532,27158,27158,27158,0.7473321557044983,0.7473321557044983,0.7473321557044983
14573,29247,29247,29247,0.7445517778396606,0.7445517778396606,0.7445517778396606
15614,31337,31337,31337,0.7390719056129456,0.7390719056129456,0.7390719056129456
16655,33426,33426,33426,0.747236967086792,0.747236967086792,0.747236967086792
17696,35515,35515,35515,0.7455659508705139,0.7455659508705139,0.7455659508705139
18737,37604,37604,37604,0.7502945065498352,0.7502945065498352,0.7502945065498352
19778,39693,39693,39693,0.7558633089065552,0.7558633089065552,0.7558633089065552
20819,41783,41783,41783,0.7581595182418823,0.7581595182418823,0.7581595182418823
21860,43872,43872,43872,0.7428263425827026,0.7428263425827026,0.7428263425827026
22901,45961,45961,45961,0.7492522597312927,0.7492522597312927,0.7492522597312927
23942,48050,48050,48050,0.7541478872299194,0.7541478872299194,0.7541478872299194
24983,50139,50139,50139,0.7577723860740662,0.7577723860740662,0.7577723860740662
26024,52229,52229,52229,0.7493382096290588,0.7493382096290588,0.7493382096290588
27065,54318,54318,54318,0.7455959320068359,0.7455959320068359,0.7455959320068359
28106,56407,56407,56407,0.7574868202209473,0.7574868202209473,0.7574868202209473
29147,58496,58496,58496,0.7608191967010498,0.7608191967010498,0.7608191967010498
30188,60585,60585,60585,0.7556470036506653,0.7556470036506653,0.7556470036506653
31229,62675,62675,62675,0.7386170029640198,0.7386170029640198,0.7386170029640198
32270,64764,64764,64764,0.7628306746482849,0.7628306746482849,0.7628306746482849
33311,66853,66853,66853,0.7560858130455017,0.7560858130455017,0.7560858130455017

==> metrics/av2-neural-collapse/wayformer_repeat/acceleration.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_acceleration_2_online_cls_top1","val_acceleration_2_online_cls_top1__MIN","val_acceleration_2_online_cls_top1__MAX"
1041,2092,2092,2092,0.5356206893920898,0.5356206893920898,0.5356206893920898
2083,4185,4185,4185,0.5424808859825134,0.5424808859825134,0.5424808859825134
3125,6278,6278,6278,0.5568588376045227,0.5568588376045227,0.5568588376045227
4167,8371,8371,8371,0.5715942978858948,0.5715942978858948,0.5715942978858948
5209,10465,10465,10465,0.589172899723053,0.589172899723053,0.589172899723053
6251,12558,12558,12558,0.6036543846130371,0.6036543846130371,0.6036543846130371
7293,14651,14651,14651,0.6118929982185364,0.6118929982185364,0.6118929982185364
8335,16744,16744,16744,0.6194153428077698,0.6194153428077698,0.6194153428077698
9377,18837,18837,18837,0.6309890151023865,0.6309890151023865,0.6309890151023865
10419,20931,20931,20931,0.642887532711029,0.642887532711029,0.642887532711029
11461,23024,23024,23024,0.6439105868339539,0.6439105868339539,0.6439105868339539
12503,25117,25117,25117,0.6530824303627014,0.6530824303627014,0.6530824303627014
13545,27210,27210,27210,0.6478774547576904,0.6478774547576904,0.6478774547576904
14587,29303,29303,29303,0.6611074805259705,0.6611074805259705,0.6611074805259705
15629,31397,31397,31397,0.6583479046821594,0.6583479046821594,0.6583479046821594
16671,33490,33490,33490,0.6538322567939758,0.6538322567939758,0.6538322567939758
17713,35583,35583,35583,0.6627821326255798,0.6627821326255798,0.6627821326255798
18755,37676,37676,37676,0.6523568034172058,0.6523568034172058,0.6523568034172058
19797,39769,39769,39769,0.6471013426780701,0.6471013426780701,0.6471013426780701
20839,41863,41863,41863,0.6647053360939026,0.6647053360939026,0.6647053360939026
21881,43956,43956,43956,0.6666450500488281,0.6666450500488281,0.6666450500488281
22923,46049,46049,46049,0.6706745028495789,0.6706745028495789,0.6706745028495789
23965,48142,48142,48142,0.6725520491600037,0.6725520491600037,0.6725520491600037
25007,50236,50236,50236,0.6671721339225769,0.6671721339225769,0.6671721339225769
26049,52329,52329,52329,0.6717185378074646,0.6717185378074646,0.6717185378074646
27091,54422,54422,54422,0.6646082997322083,0.6646082997322083,0.6646082997322083
28133,56515,56515,56515,0.6725907921791077,0.6725907921791077,0.6725907921791077
29175,58608,58608,58608,0.668273389339447,0.668273389339447,0.668273389339447
30217,60702,60702,60702,0.6715015769004822,0.6715015769004822,0.6715015769004822
31259,62795,62795,62795,0.6665204167366028,0.6665204167366028,0.6665204167366028
32301,64888,64888,64888,0.6792026162147522,0.6792026162147522,0.6792026162147522
33343,66981,66981,66981,0.6800084114074707,0.6800084114074707,0.6800084114074707

==> metrics/av2-neural-collapse/wayformer_repeat/agent.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_agent_2_online_cls_top1","val_agent_2_online_cls_top1__MIN","val_agent_2_online_cls_top1__MAX"
1041,2092,2092,2092,0.9499600529670715,0.9499600529670715,0.9499600529670715
2083,4185,4185,4185,0.9499600529670715,0.9499600529670715,0.9499600529670715
3125,6278,6278,6278,0.9499600529670715,0.9499600529670715,0.9499600529670715
4167,8371,8371,8371,0.9499600529670715,0.9499600529670715,0.9499600529670715
5209,10465,10465,10465,0.9499600529670715,0.9499600529670715,0.9499600529670715
6251,12558,12558,12558,0.9499600529670715,0.9499600529670715,0.9499600529670715
7293,14651,14651,14651,0.9499600529670715,0.9499600529670715,0.9499600529670715
8335,16744,16744,16744,0.9498863816261292,0.9498863816261292,0.9498863816261292
9377,18837,18837,18837,0.9498507380485535,0.9498507380485535,0.9498507380485535
10419,20931,20931,20931,0.9499889016151428,0.9499889016151428,0.9499889016151428
11461,23024,23024,23024,0.9501032829284668,0.9501032829284668,0.9501032829284668
12503,25117,25117,25117,0.9501380324363708,0.9501380324363708,0.9501380324363708
13545,27210,27210,27210,0.9538311958312988,0.9538311958312988,0.9538311958312988
14587,29303,29303,29303,0.9579781889915466,0.9579781889915466,0.9579781889915466
15629,31397,31397,31397,0.9645144939422607,0.9645144939422607,0.9645144939422607
16671,33490,33490,33490,0.9675161242485046,0.9675161242485046,0.9675161242485046
17713,35583,35583,35583,0.9711491465568542,0.9711491465568542,0.9711491465568542
18755,37676,37676,37676,0.9729683995246887,0.9729683995246887,0.9729683995246887
19797,39769,39769,39769,0.9817936420440674,0.9817936420440674,0.9817936420440674
20839,41863,41863,41863,0.9796213507652283,0.9796213507652283,0.9796213507652283
21881,43956,43956,43956,0.9835694432258606,0.9835694432258606,0.9835694432258606
22923,46049,46049,46049,0.9845492243766785,0.9845492243766785,0.9845492243766785
23965,48142,48142,48142,0.9844517111778259,0.9844517111778259,0.9844517111778259
25007,50236,50236,50236,0.9838333129882812,0.9838333129882812,0.9838333129882812
26049,52329,52329,52329,0.9847517013549805,0.9847517013549805,0.9847517013549805
27091,54422,54422,54422,0.9849075675010681,0.9849075675010681,0.9849075675010681
28133,56515,56515,56515,0.9850203394889832,0.9850203394889832,0.9850203394889832
29175,58608,58608,58608,0.9848095774650574,0.9848095774650574,0.9848095774650574
30217,60702,60702,60702,0.9857370257377625,0.9857370257377625,0.9857370257377625
31259,62795,62795,62795,0.9853610992431641,0.9853610992431641,0.9853610992431641
32301,64888,64888,64888,0.9856729507446289,0.9856729507446289,0.9856729507446289
33343,66981,66981,66981,0.9858813881874084,0.9858813881874084,0.9858813881874084

==> metrics/av2-neural-collapse/wayformer_repeat/direction.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_direction_2_online_cls_top1","val_direction_2_online_cls_top1__MIN","val_direction_2_online_cls_top1__MAX"
1041,2092,2092,2092,0.7115949988365173,0.7115949988365173,0.7115949988365173
2083,4185,4185,4185,0.7347073554992676,0.7347073554992676,0.7347073554992676
3125,6278,6278,6278,0.7571422457695007,0.7571422457695007,0.7571422457695007
4167,8371,8371,8371,0.7706062197685242,0.7706062197685242,0.7706062197685242
5209,10465,10465,10465,0.7783433794975281,0.7783433794975281,0.7783433794975281
6251,12558,12558,12558,0.7834727764129639,0.7834727764129639,0.7834727764129639
7293,14651,14651,14651,0.7839370369911194,0.7839370369911194,0.7839370369911194
8335,16744,16744,16744,0.7893937230110168,0.7893937230110168,0.7893937230110168
9377,18837,18837,18837,0.7888217568397522,0.7888217568397522,0.7888217568397522
10419,20931,20931,20931,0.7913019061088562,0.7913019061088562,0.7913019061088562
11461,23024,23024,23024,0.7924198508262634,0.7924198508262634,0.7924198508262634
12503,25117,25117,25117,0.7925840020179749,0.7925840020179749,0.7925840020179749
13545,27210,27210,27210,0.7926280498504639,0.7926280498504639,0.7926280498504639
14587,29303,29303,29303,0.7951502203941345,0.7951502203941345,0.7951502203941345
15629,31397,31397,31397,0.7944301962852478,0.7944301962852478,0.7944301962852478
16671,33490,33490,33490,0.7982508540153503,0.7982508540153503,0.7982508540153503
17713,35583,35583,35583,0.7972584366798401,0.7972584366798401,0.7972584366798401
18755,37676,37676,37676,0.7986230850219727,0.7986230850219727,0.7986230850219727
19797,39769,39769,39769,0.7994434237480164,0.7994434237480164,0.7994434237480164
20839,41863,41863,41863,0.8011795878410339,0.8011795878410339,0.8011795878410339
21881,43956,43956,43956,0.8008021712303162,0.8008021712303162,0.8008021712303162
22923,46049,46049,46049,0.8025082945823669,0.8025082945823669,0.8025082945823669
23965,48142,48142,48142,0.8011255264282227,0.8011255264282227,0.8011255264282227
25007,50236,50236,50236,0.8040573596954346,0.8040573596954346,0.8040573596954346
26049,52329,52329,52329,0.8050940036773682,0.8050940036773682,0.8050940036773682
27091,54422,54422,54422,0.8073742389678955,0.8073742389678955,0.8073742389678955
28133,56515,56515,56515,0.8072806000709534,0.8072806000709534,0.8072806000709534
29175,58608,58608,58608,0.8064563274383545,0.8064563274383545,0.8064563274383545
30217,60702,60702,60702,0.8084757924079895,0.8084757924079895,0.8084757924079895
31259,62795,62795,62795,0.8064651489257812,0.8064651489257812,0.8064651489257812
32301,64888,64888,64888,0.8090989589691162,0.8090989589691162,0.8090989589691162
33343,66981,66981,66981,0.8087760806083679,0.8087760806083679,0.8087760806083679

==> metrics/av2-neural-collapse/wayformer_repeat/l2std.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val/std_of_target_emb_2","val/std_of_target_emb_2__MIN","val/std_of_target_emb_2__MAX"
1041,2092,2092,2092,0.03486856445670128,0.03486856445670128,0.03486856445670128
2083,4185,4185,4185,0.03900947794318199,0.03900947794318199,0.03900947794318199
3125,6278,6278,6278,0.042433854192495346,0.042433854192495346,0.042433854192495346
4167,8371,8371,8371,0.04389451816678047,0.04389451816678047,0.04389451816678047
5209,10465,10465,10465,0.04542453959584236,0.04542453959584236,0.04542453959584236
6251,12558,12558,12558,0.045944929122924805,0.045944929122924805,0.045944929122924805
7293,14651,14651,14651,0.04723510146141052,0.04723510146141052,0.04723510146141052
8335,16744,16744,16744,0.04754047468304634,0.04754047468304634,0.04754047468304634
9377,18837,18837,18837,0.047583937644958496,0.047583937644958496,0.047583937644958496
10419,20931,20931,20931,0.047378819435834885,0.047378819435834885,0.047378819435834885
11461,23024,23024,23024,0.04721379280090332,0.04721379280090332,0.04721379280090332
12503,25117,25117,25117,0.048019737005233765,0.048019737005233765,0.048019737005233765
13545,27210,27210,27210,0.04882359504699707,0.04882359504699707,0.04882359504699707
14587,29303,29303,29303,0.04877941682934761,0.04877941682934761,0.04877941682934761
15629,31397,31397,31397,0.048604946583509445,0.048604946583509445,0.048604946583509445
16671,33490,33490,33490,0.047766681760549545,0.047766681760549545,0.047766681760549545
17713,35583,35583,35583,0.04941801354289055,0.04941801354289055,0.04941801354289055
18755,37676,37676,37676,0.04902975261211395,0.04902975261211395,0.04902975261211395
19797,39769,39769,39769,0.04994684457778931,0.04994684457778931,0.04994684457778931
20839,41863,41863,41863,0.0496269054710865,0.0496269054710865,0.0496269054710865
21881,43956,43956,43956,0.049785856157541275,0.049785856157541275,0.049785856157541275
22923,46049,46049,46049,0.04961448535323143,0.04961448535323143,0.04961448535323143
23965,48142,48142,48142,0.04936312139034271,0.04936312139034271,0.04936312139034271
25007,50236,50236,50236,0.05074719712138176,0.05074719712138176,0.05074719712138176
26049,52329,52329,52329,0.05006636306643486,0.05006636306643486,0.05006636306643486
27091,54422,54422,54422,0.04963894560933113,0.04963894560933113,0.04963894560933113
28133,56515,56515,56515,0.050097499042749405,0.050097499042749405,0.050097499042749405
29175,58608,58608,58608,0.05016485974192619,0.05016485974192619,0.05016485974192619
30217,60702,60702,60702,0.05015549436211586,0.05015549436211586,0.05015549436211586
31259,62795,62795,62795,0.049813613295555115,0.049813613295555115,0.049813613295555115
32301,64888,64888,64888,0.04970751702785492,0.04970751702785492,0.04970751702785492
33343,66981,66981,66981,0.04929085075855255,0.04929085075855255,0.04929085075855255

==> metrics/av2-neural-collapse/wayformer_repeat/speed.csv <==
"trainer/global_step","_step","_step__MIN","_step__MAX","val_speed_2_online_cls_top1","val_speed_2_online_cls_top1__MIN","val_speed_2_online_cls_top1__MAX"
1041,2092,2092,2092,0.7063527703285217,0.7063527703285217,0.7063527703285217
2083,4185,4185,4185,0.7178390622138977,0.7178390622138977,0.7178390622138977
3125,6278,6278,6278,0.7216544151306152,0.7216544151306152,0.7216544151306152
4167,8371,8371,8371,0.7313494682312012,0.7313494682312012,0.7313494682312012
5209,10465,10465,10465,0.7327858805656433,0.7327858805656433,0.7327858805656433
6251,12558,12558,12558,0.7342522740364075,0.7342522740364075,0.7342522740364075
7293,14651,14651,14651,0.7392693161964417,0.7392693161964417,0.7392693161964417
8335,16744,16744,16744,0.7303130030632019,0.7303130030632019,0.7303130030632019
9377,18837,18837,18837,0.7343995571136475,0.7343995571136475,0.7343995571136475
10419,20931,20931,20931,0.7346697449684143,0.7346697449684143,0.7346697449684143
11461,23024,23024,23024,0.7359771132469177,0.7359771132469177,0.7359771132469177
12503,25117,25117,25117,0.7340517640113831,0.7340517640113831,0.7340517640113831
13545,27210,27210,27210,0.7347484230995178,0.7347484230995178,0.7347484230995178
14587,29303,29303,29303,0.7409703135490417,0.7409703135490417,0.7409703135490417
15629,31397,31397,31397,0.744316816329956,0.744316816329956,0.744316816329956
16671,33490,33490,33490,0.74017733335495,0.74017733335495,0.74017733335495
17713,35583,35583,35583,0.747138261795044,0.747138261795044,0.747138261795044
18755,37676,37676,37676,0.7522690296173096,0.7522690296173096,0.7522690296173096
19797,39769,39769,39769,0.7422893643379211,0.7422893643379211,0.7422893643379211
20839,41863,41863,41863,0.7506967186927795,0.7506967186927795,0.7506967186927795
21881,43956,43956,43956,0.7542757391929626,0.7542757391929626,0.7542757391929626
22923,46049,46049,46049,0.7537800669670105,0.7537800669670105,0.7537800669670105
23965,48142,48142,48142,0.7590948939323425,0.7590948939323425,0.7590948939323425
25007,50236,50236,50236,0.7590638995170593,0.7590638995170593,0.7590638995170593
26049,52329,52329,52329,0.7630505561828613,0.7630505561828613,0.7630505561828613
27091,54422,54422,54422,0.7617428302764893,0.7617428302764893,0.7617428302764893
28133,56515,56515,56515,0.7574450373649597,0.7574450373649597,0.7574450373649597
29175,58608,58608,58608,0.7569928169250488,0.7569928169250488,0.7569928169250488
30217,60702,60702,60702,0.7545854449272156,0.7545854449272156,0.7545854449272156
31259,62795,62795,62795,0.7583786845207214,0.7583786845207214,0.7583786845207214
32301,64888,64888,64888,0.7605493068695068,0.7605493068695068,0.7605493068695068
33343,66981,66981,66981,0.7604536414146423,0.7604536414146423,0.7604536414146423

==> metrics/redmotion_waymo/motion_0_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_0_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_0_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_0_online_cls_top1__MAX"
10172,0.4544670581817627,0.4544670581817627,0.4544670581817627
20345,0.4804871380329132,0.4804871380329132,0.4804871380329132
30519,0.5103318095207214,0.5103318095207214,0.5103318095207214
40692,0.5375261306762695,0.5375261306762695,0.5375261306762695
50865,0.5473042726516724,0.5473042726516724,0.5473042726516724
61039,0.565102219581604,0.565102219581604,0.565102219581604
71212,0.5575803518295288,0.5575803518295288,0.5575803518295288
81385,0.5651377439498901,0.5651377439498901,0.5651377439498901
91559,0.5738569498062134,0.5738569498062134,0.5738569498062134
101732,0.5709285140037537,0.5709285140037537,0.5709285140037537
111906,0.5542882084846497,0.5542882084846497,0.5542882084846497
122079,0.5672006011009216,0.5672006011009216,0.5672006011009216
132252,0.5671107769012451,0.5671107769012451,0.5671107769012451
142426,0.5701062679290771,0.5701062679290771,0.5701062679290771
152599,0.5727571249008179,0.5727571249008179,0.5727571249008179
162772,0.5753828287124634,0.5753828287124634,0.5753828287124634
172946,0.5663412809371948,0.5663412809371948,0.5663412809371948
183119,0.5733660459518433,0.5733660459518433,0.5733660459518433
193292,0.5808629989624023,0.5808629989624023,0.5808629989624023
203466,0.5708687901496887,0.5708687901496887,0.5708687901496887
213639,0.5648740530014038,0.5648740530014038,0.5648740530014038
223813,0.5772719979286194,0.5772719979286194,0.5772719979286194
233986,0.5735651254653931,0.5735651254653931,0.5735651254653931
244159,0.564076840877533,0.564076840877533,0.564076840877533
254333,0.5879906415939331,0.5879906415939331,0.5879906415939331
259316,0.5823396444320679,0.5823396444320679,0.5823396444320679


==> metrics/redmotion_waymo/motion_1_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_1_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_1_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_1_online_cls_top1__MAX"
10172,0.45689669251441956,0.45689669251441956,0.45689669251441956
20345,0.47965729236602783,0.47965729236602783,0.47965729236602783
30519,0.5025036334991455,0.5025036334991455,0.5025036334991455
40692,0.524551272392273,0.524551272392273,0.524551272392273
50865,0.5389867424964905,0.5389867424964905,0.5389867424964905
61039,0.5664606094360352,0.5664606094360352,0.5664606094360352
71212,0.558719277381897,0.558719277381897,0.558719277381897
81385,0.5601601600646973,0.5601601600646973,0.5601601600646973
91559,0.56724613904953,0.56724613904953,0.56724613904953
101732,0.5651262998580933,0.5651262998580933,0.5651262998580933
111906,0.55388343334198,0.55388343334198,0.55388343334198
122079,0.5603801012039185,0.5603801012039185,0.5603801012039185
132252,0.5630328059196472,0.5630328059196472,0.5630328059196472
142426,0.565768837928772,0.565768837928772,0.565768837928772
152599,0.5733885169029236,0.5733885169029236,0.5733885169029236
162772,0.5691032409667969,0.5691032409667969,0.5691032409667969
172946,0.5690208673477173,0.5690208673477173,0.5690208673477173
183119,0.5737400650978088,0.5737400650978088,0.5737400650978088
193292,0.5769562721252441,0.5769562721252441,0.5769562721252441
203466,0.573698103427887,0.573698103427887,0.573698103427887
213639,0.5723223090171814,0.5723223090171814,0.5723223090171814
223813,0.5694284439086914,0.5694284439086914,0.5694284439086914
233986,0.5740260481834412,0.5740260481834412,0.5740260481834412
244159,0.5711855888366699,0.5711855888366699,0.5711855888366699
254333,0.5840402841567993,0.5840402841567993,0.5840402841567993
259316,0.5875336527824402,0.5875336527824402,0.5875336527824402


==> metrics/redmotion_waymo/motion_2_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_2_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_2_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_motion_2_online_cls_top1__MAX"
10172,0.45817553997039795,0.45817553997039795,0.45817553997039795
20345,0.48270183801651,0.48270183801651,0.48270183801651
30519,0.5037829875946045,0.5037829875946045,0.5037829875946045
40692,0.5319980382919312,0.5319980382919312,0.5319980382919312
50865,0.5429202318191528,0.5429202318191528,0.5429202318191528
61039,0.5699806809425354,0.5699806809425354,0.5699806809425354
71212,0.5572158098220825,0.5572158098220825,0.5572158098220825
81385,0.5590906739234924,0.5590906739234924,0.5590906739234924
91559,0.566114604473114,0.566114604473114,0.566114604473114
101732,0.5631027221679688,0.5631027221679688,0.5631027221679688
111906,0.5554266571998596,0.5554266571998596,0.5554266571998596
122079,0.5638464689254761,0.5638464689254761,0.5638464689254761
132252,0.5572142004966736,0.5572142004966736,0.5572142004966736
142426,0.5663560032844543,0.5663560032844543,0.5663560032844543
152599,0.5737037062644958,0.5737037062644958,0.5737037062644958
162772,0.5671342611312866,0.5671342611312866,0.5671342611312866
172946,0.567116379737854,0.567116379737854,0.567116379737854
183119,0.5759183168411255,0.5759183168411255,0.5759183168411255
193292,0.5778881907463074,0.5778881907463074,0.5778881907463074
203466,0.569237232208252,0.569237232208252,0.569237232208252
213639,0.5692231059074402,0.5692231059074402,0.5692231059074402
223813,0.5676975250244141,0.5676975250244141,0.5676975250244141
233986,0.5755993127822876,0.5755993127822876,0.5755993127822876
244159,0.5738527774810791,0.5738527774810791,0.5738527774810791
254333,0.5837293267250061,0.5837293267250061,0.5837293267250061
259316,0.5841534733772278,0.5841534733772278,0.5841534733772278


==> metrics/redmotion_waymo/red_motion_acceleration_0_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_0_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_0_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_0_online_cls_top1__MAX"
10172,0.7710688710212708,0.7710688710212708,0.7710688710212708
20345,0.7822518944740295,0.7822518944740295,0.7822518944740295
30519,0.7832194566726685,0.7832194566726685,0.7832194566726685
40692,0.7805748581886292,0.7805748581886292,0.7805748581886292
50865,0.777629554271698,0.777629554271698,0.777629554271698
61039,0.7895471453666687,0.7895471453666687,0.7895471453666687
71212,0.795177161693573,0.795177161693573,0.795177161693573
81385,0.7876806259155273,0.7876806259155273,0.7876806259155273
91559,0.7881836891174316,0.7881836891174316,0.7881836891174316
101732,0.7991124987602234,0.7991124987602234,0.7991124987602234
111906,0.7879810929298401,0.7879810929298401,0.7879810929298401
122079,0.7815627455711365,0.7815627455711365,0.7815627455711365
132252,0.7970267534255981,0.7970267534255981,0.7970267534255981
142426,0.7954700589179993,0.7954700589179993,0.7954700589179993
152599,0.7860782146453857,0.7860782146453857,0.7860782146453857
162772,0.7983007431030273,0.7983007431030273,0.7983007431030273
172946,0.7916870713233948,0.7916870713233948,0.7916870713233948
183119,0.7920731902122498,0.7920731902122498,0.7920731902122498
193292,0.789170503616333,0.789170503616333,0.789170503616333
203466,0.7918096780776978,0.7918096780776978,0.7918096780776978
213639,0.8054075241088867,0.8054075241088867,0.8054075241088867
223813,0.7935568690299988,0.7935568690299988,0.7935568690299988
233986,0.7954148650169373,0.7954148650169373,0.7954148650169373
244159,0.7920827865600586,0.7920827865600586,0.7920827865600586
254333,0.7932743430137634,0.7932743430137634,0.7932743430137634
259316,0.7949550151824951,0.7949550151824951,0.7949550151824951


==> metrics/redmotion_waymo/red_motion_acceleration_1_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_1_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_1_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_1_online_cls_top1__MAX"
10172,0.7665566802024841,0.7665566802024841,0.7665566802024841
20345,0.7748626470565796,0.7748626470565796,0.7748626470565796
30519,0.781696081161499,0.781696081161499,0.781696081161499
40692,0.7770698070526123,0.7770698070526123,0.7770698070526123
50865,0.7774726748466492,0.7774726748466492,0.7774726748466492
61039,0.7880455255508423,0.7880455255508423,0.7880455255508423
71212,0.7925764918327332,0.7925764918327332,0.7925764918327332
81385,0.7820675373077393,0.7820675373077393,0.7820675373077393
91559,0.78340083360672,0.78340083360672,0.78340083360672
101732,0.7958625555038452,0.7958625555038452,0.7958625555038452
111906,0.7836787104606628,0.7836787104606628,0.7836787104606628
122079,0.7790974378585815,0.7790974378585815,0.7790974378585815
132252,0.7925952076911926,0.7925952076911926,0.7925952076911926
142426,0.7937271595001221,0.7937271595001221,0.7937271595001221
152599,0.7875141501426697,0.7875141501426697,0.7875141501426697
162772,0.7957448959350586,0.7957448959350586,0.7957448959350586
172946,0.793084442615509,0.793084442615509,0.793084442615509
183119,0.7908528447151184,0.7908528447151184,0.7908528447151184
193292,0.788199782371521,0.788199782371521,0.788199782371521
203466,0.79021155834198,0.79021155834198,0.79021155834198
213639,0.8040146231651306,0.8040146231651306,0.8040146231651306
223813,0.7913512587547302,0.7913512587547302,0.7913512587547302
233986,0.7955511212348938,0.7955511212348938,0.7955511212348938
244159,0.7903741598129272,0.7903741598129272,0.7903741598129272
254333,0.7927782535552979,0.7927782535552979,0.7927782535552979
259316,0.7948285341262817,0.7948285341262817,0.7948285341262817


==> metrics/redmotion_waymo/red_motion_acceleration_2_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_2_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_2_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_acceleration_2_online_cls_top1__MAX"
10172,0.7667316794395447,0.7667316794395447,0.7667316794395447
20345,0.7702751159667969,0.7702751159667969,0.7702751159667969
30519,0.7848550081253052,0.7848550081253052,0.7848550081253052
40692,0.777656078338623,0.777656078338623,0.777656078338623
50865,0.7786535620689392,0.7786535620689392,0.7786535620689392
61039,0.7917113304138184,0.7917113304138184,0.7917113304138184
71212,0.792633593082428,0.792633593082428,0.792633593082428
81385,0.7825143337249756,0.7825143337249756,0.7825143337249756
91559,0.7834905385971069,0.7834905385971069,0.7834905385971069
101732,0.7934228777885437,0.7934228777885437,0.7934228777885437
111906,0.7827355861663818,0.7827355861663818,0.7827355861663818
122079,0.7800131440162659,0.7800131440162659,0.7800131440162659
132252,0.7917993068695068,0.7917993068695068,0.7917993068695068
142426,0.7934983372688293,0.7934983372688293,0.7934983372688293
152599,0.7877830266952515,0.7877830266952515,0.7877830266952515
162772,0.7969924807548523,0.7969924807548523,0.7969924807548523
172946,0.7930648326873779,0.7930648326873779,0.7930648326873779
183119,0.7907319664955139,0.7907319664955139,0.7907319664955139
193292,0.7881870269775391,0.7881870269775391,0.7881870269775391
203466,0.7881479263305664,0.7881479263305664,0.7881479263305664
213639,0.7995056509971619,0.7995056509971619,0.7995056509971619
223813,0.7913675904273987,0.7913675904273987,0.7913675904273987
233986,0.7982421517372131,0.7982421517372131,0.7982421517372131
244159,0.7907137870788574,0.7907137870788574,0.7907137870788574
254333,0.792004406452179,0.792004406452179,0.792004406452179
259316,0.7934691905975342,0.7934691905975342,0.7934691905975342


==> metrics/redmotion_waymo/red_motion_agent_0_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_0_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_0_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_0_online_cls_top1__MAX"
10172,0.9979730248451233,0.9979730248451233,0.9979730248451233
20345,0.9988287687301636,0.9988287687301636,0.9988287687301636
30519,0.998988151550293,0.998988151550293,0.998988151550293
40692,0.9988048076629639,0.9988048076629639,0.9988048076629639
50865,0.999390721321106,0.999390721321106,0.999390721321106
61039,0.9993256330490112,0.9993256330490112,0.9993256330490112
71212,0.9993557929992676,0.9993557929992676,0.9993557929992676
81385,0.9997051358222961,0.9997051358222961,0.9997051358222961
91559,0.9994280934333801,0.9994280934333801,0.9994280934333801
101732,0.9996535778045654,0.9996535778045654,0.9996535778045654
111906,0.9997014403343201,0.9997014403343201,0.9997014403343201
122079,0.999505877494812,0.999505877494812,0.999505877494812
132252,0.999902069568634,0.999902069568634,0.999902069568634
142426,0.9996825456619263,0.9996825456619263,0.9996825456619263
152599,0.9997294545173645,0.9997294545173645,0.9997294545173645
162772,0.9995782971382141,0.9995782971382141,0.9995782971382141
172946,0.9996657967567444,0.9996657967567444,0.9996657967567444
183119,0.9998648166656494,0.9998648166656494,0.9998648166656494
193292,0.999713659286499,0.999713659286499,0.999713659286499
203466,0.9996820092201233,0.9996820092201233,0.9996820092201233
213639,0.9998207688331604,0.9998207688331604,0.9998207688331604
223813,0.9998198747634888,0.9998198747634888,0.9998198747634888
233986,0.9998608827590942,0.9998608827590942,0.9998608827590942
244159,0.9998893737792969,0.9998893737792969,0.9998893737792969
254333,0.9999033808708191,0.9999033808708191,0.9999033808708191
259316,0.9999217987060547,0.9999217987060547,0.9999217987060547


==> metrics/redmotion_waymo/red_motion_agent_1_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_1_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_1_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_1_online_cls_top1__MAX"
10172,0.9985291361808777,0.9985291361808777,0.9985291361808777
20345,0.9987496733665466,0.9987496733665466,0.9987496733665466
30519,0.9990689158439636,0.9990689158439636,0.9990689158439636
40692,0.9984642267227173,0.9984642267227173,0.9984642267227173
50865,0.9992590546607971,0.9992590546607971,0.9992590546607971
61039,0.9990374445915222,0.9990374445915222,0.9990374445915222
71212,0.9992446899414062,0.9992446899414062,0.9992446899414062
81385,0.9996752142906189,0.9996752142906189,0.9996752142906189
91559,0.999377965927124,0.999377965927124,0.999377965927124
101732,0.9995842576026917,0.9995842576026917,0.9995842576026917
111906,0.9996975064277649,0.9996975064277649,0.9996975064277649
122079,0.9994473457336426,0.9994473457336426,0.9994473457336426
132252,0.999870777130127,0.999870777130127,0.999870777130127
142426,0.9996547698974609,0.9996547698974609,0.9996547698974609
152599,0.999714732170105,0.999714732170105,0.999714732170105
162772,0.9995446801185608,0.9995446801185608,0.9995446801185608
172946,0.9996312856674194,0.9996312856674194,0.9996312856674194
183119,0.9998823404312134,0.9998823404312134,0.9998823404312134
193292,0.999682605266571,0.999682605266571,0.999682605266571
203466,0.9996638298034668,0.9996638298034668,0.9996638298034668
213639,0.9997673630714417,0.9997673630714417,0.9997673630714417
223813,0.9997807741165161,0.9997807741165161,0.9997807741165161
233986,0.9997804164886475,0.9997804164886475,0.9997804164886475
244159,0.9998711943626404,0.9998711943626404,0.9998711943626404
254333,0.9999033808708191,0.9999033808708191,0.9999033808708191
259316,0.9999058246612549,0.9999058246612549,0.9999058246612549


==> metrics/redmotion_waymo/red_motion_agent_2_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_2_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_2_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_agent_2_online_cls_top1__MAX"
10172,0.9986664652824402,0.9986664652824402,0.9986664652824402
20345,0.9987635016441345,0.9987635016441345,0.9987635016441345
30519,0.9988773465156555,0.9988773465156555,0.9988773465156555
40692,0.9984418153762817,0.9984418153762817,0.9984418153762817
50865,0.9992988705635071,0.9992988705635071,0.9992988705635071
61039,0.9991973638534546,0.9991973638534546,0.9991973638534546
71212,0.9992132186889648,0.9992132186889648,0.9992132186889648
81385,0.9996600151062012,0.9996600151062012,0.9996600151062012
91559,0.9992766380310059,0.9992766380310059,0.9992766380310059
101732,0.9995555281639099,0.9995555281639099,0.9995555281639099
111906,0.9996989369392395,0.9996989369392395,0.9996989369392395
122079,0.9993826746940613,0.9993826746940613,0.9993826746940613
132252,0.9999033808708191,0.9999033808708191,0.9999033808708191
142426,0.999638557434082,0.999638557434082,0.999638557434082
152599,0.9996976852416992,0.9996976852416992,0.9996976852416992
162772,0.9995396137237549,0.9995396137237549,0.9995396137237549
172946,0.9996687769889832,0.9996687769889832,0.9996687769889832
183119,0.9998993873596191,0.9998993873596191,0.9998993873596191
193292,0.999682605266571,0.999682605266571,0.999682605266571
203466,0.9996331930160522,0.9996331930160522,0.9996331930160522
213639,0.9997673630714417,0.9997673630714417,0.9997673630714417
223813,0.9997989535331726,0.9997989535331726,0.9997989535331726
233986,0.9997764229774475,0.9997764229774475,0.9997764229774475
244159,0.9998564720153809,0.9998564720153809,0.9998564720153809
254333,0.9998882412910461,0.9998882412910461,0.9998882412910461
259316,0.9998906254768372,0.9998906254768372,0.9998906254768372


==> metrics/redmotion_waymo/red_motion_direction_0_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_0_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_0_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_0_online_cls_top1__MAX"
10172,0.6785694360733032,0.6785694360733032,0.6785694360733032
20345,0.6895763278007507,0.6895763278007507,0.6895763278007507
30519,0.7483319640159607,0.7483319640159607,0.7483319640159607
40692,0.7765926122665405,0.7765926122665405,0.7765926122665405
50865,0.7815638184547424,0.7815638184547424,0.7815638184547424
61039,0.7893762588500977,0.7893762588500977,0.7893762588500977
71212,0.780109703540802,0.780109703540802,0.780109703540802
81385,0.7879703640937805,0.7879703640937805,0.7879703640937805
91559,0.7840821743011475,0.7840821743011475,0.7840821743011475
101732,0.7807857394218445,0.7807857394218445,0.7807857394218445
111906,0.7836512327194214,0.7836512327194214,0.7836512327194214
122079,0.787236750125885,0.787236750125885,0.787236750125885
132252,0.7842828631401062,0.7842828631401062,0.7842828631401062
142426,0.7728883028030396,0.7728883028030396,0.7728883028030396
152599,0.7811983823776245,0.7811983823776245,0.7811983823776245
162772,0.7819342613220215,0.7819342613220215,0.7819342613220215
172946,0.7796441912651062,0.7796441912651062,0.7796441912651062
183119,0.7841389179229736,0.7841389179229736,0.7841389179229736
193292,0.7868177890777588,0.7868177890777588,0.7868177890777588
203466,0.7806125283241272,0.7806125283241272,0.7806125283241272
213639,0.7801637649536133,0.7801637649536133,0.7801637649536133
223813,0.7827057242393494,0.7827057242393494,0.7827057242393494
233986,0.7787456512451172,0.7787456512451172,0.7787456512451172
244159,0.7864828705787659,0.7864828705787659,0.7864828705787659
254333,0.7799203395843506,0.7799203395843506,0.7799203395843506
259316,0.7808648943901062,0.7808648943901062,0.7808648943901062


==> metrics/redmotion_waymo/red_motion_direction_1_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_1_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_1_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_1_online_cls_top1__MAX"
10172,0.6750856637954712,0.6750856637954712,0.6750856637954712
20345,0.6875621676445007,0.6875621676445007,0.6875621676445007
30519,0.7497766017913818,0.7497766017913818,0.7497766017913818
40692,0.7754868865013123,0.7754868865013123,0.7754868865013123
50865,0.7789737582206726,0.7789737582206726,0.7789737582206726
61039,0.7886229753494263,0.7886229753494263,0.7886229753494263
71212,0.7807877063751221,0.7807877063751221,0.7807877063751221
81385,0.786224365234375,0.786224365234375,0.786224365234375
91559,0.783439576625824,0.783439576625824,0.783439576625824
101732,0.7810440063476562,0.7810440063476562,0.7810440063476562
111906,0.7853273153305054,0.7853273153305054,0.7853273153305054
122079,0.7869936227798462,0.7869936227798462,0.7869936227798462
132252,0.7853183150291443,0.7853183150291443,0.7853183150291443
142426,0.7781078815460205,0.7781078815460205,0.7781078815460205
152599,0.7858949899673462,0.7858949899673462,0.7858949899673462
162772,0.7878414392471313,0.7878414392471313,0.7878414392471313
172946,0.788074254989624,0.788074254989624,0.788074254989624
183119,0.7881489396095276,0.7881489396095276,0.7881489396095276
193292,0.7902690172195435,0.7902690172195435,0.7902690172195435
203466,0.786332905292511,0.786332905292511,0.786332905292511
213639,0.7861337661743164,0.7861337661743164,0.7861337661743164
223813,0.7861064076423645,0.7861064076423645,0.7861064076423645
233986,0.7839937210083008,0.7839937210083008,0.7839937210083008
244159,0.7917933464050293,0.7917933464050293,0.7917933464050293
254333,0.7865748405456543,0.7865748405456543,0.7865748405456543
259316,0.7826166152954102,0.7826166152954102,0.7826166152954102


==> metrics/redmotion_waymo/red_motion_direction_2_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_2_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_2_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_direction_2_online_cls_top1__MAX"
10172,0.6740672588348389,0.6740672588348389,0.6740672588348389
20345,0.6856274008750916,0.6856274008750916,0.6856274008750916
30519,0.7482348084449768,0.7482348084449768,0.7482348084449768
40692,0.7758041024208069,0.7758041024208069,0.7758041024208069
50865,0.7773841619491577,0.7773841619491577,0.7773841619491577
61039,0.7849504947662354,0.7849504947662354,0.7849504947662354
71212,0.7821671962738037,0.7821671962738037,0.7821671962738037
81385,0.7865290641784668,0.7865290641784668,0.7865290641784668
91559,0.7820010185241699,0.7820010185241699,0.7820010185241699
101732,0.7838751077651978,0.7838751077651978,0.7838751077651978
111906,0.7870746850967407,0.7870746850967407,0.7870746850967407
122079,0.7863233089447021,0.7863233089447021,0.7863233089447021
132252,0.7851997017860413,0.7851997017860413,0.7851997017860413
142426,0.7791304588317871,0.7791304588317871,0.7791304588317871
152599,0.7820804715156555,0.7820804715156555,0.7820804715156555
162772,0.785653293132782,0.785653293132782,0.785653293132782
172946,0.7862845659255981,0.7862845659255981,0.7862845659255981
183119,0.7871696352958679,0.7871696352958679,0.7871696352958679
193292,0.7900852560997009,0.7900852560997009,0.7900852560997009
203466,0.7837541699409485,0.7837541699409485,0.7837541699409485
213639,0.7847290635108948,0.7847290635108948,0.7847290635108948
223813,0.7857101559638977,0.7857101559638977,0.7857101559638977
233986,0.7845988273620605,0.7845988273620605,0.7845988273620605
244159,0.7916817665100098,0.7916817665100098,0.7916817665100098
254333,0.786060094833374,0.786060094833374,0.786060094833374
259316,0.7857891917228699,0.7857891917228699,0.7857891917228699


==> metrics/redmotion_waymo/red_motion_speed_0_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_0_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_0_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_0_online_cls_top1__MAX"
10172,0.9291757941246033,0.9291757941246033,0.9291757941246033
20345,0.9342547059059143,0.9342547059059143,0.9342547059059143
30519,0.9192018508911133,0.9192018508911133,0.9192018508911133
40692,0.937881350517273,0.937881350517273,0.937881350517273
50865,0.9375101327896118,0.9375101327896118,0.9375101327896118
61039,0.9335344433784485,0.9335344433784485,0.9335344433784485
71212,0.9328360557556152,0.9328360557556152,0.9328360557556152
81385,0.941459596157074,0.941459596157074,0.941459596157074
91559,0.9356984496116638,0.9356984496116638,0.9356984496116638
101732,0.9425803422927856,0.9425803422927856,0.9425803422927856
111906,0.9377070665359497,0.9377070665359497,0.9377070665359497
122079,0.943278431892395,0.943278431892395,0.943278431892395
132252,0.9430209994316101,0.9430209994316101,0.9430209994316101
142426,0.9429163932800293,0.9429163932800293,0.9429163932800293
152599,0.9374313950538635,0.9374313950538635,0.9374313950538635
162772,0.9457724094390869,0.9457724094390869,0.9457724094390869
172946,0.9448520541191101,0.9448520541191101,0.9448520541191101
183119,0.9336410164833069,0.9336410164833069,0.9336410164833069
193292,0.9455693364143372,0.9455693364143372,0.9455693364143372
203466,0.9463111162185669,0.9463111162185669,0.9463111162185669
213639,0.9404140114784241,0.9404140114784241,0.9404140114784241
223813,0.9457917213439941,0.9457917213439941,0.9457917213439941
233986,0.9446093440055847,0.9446093440055847,0.9446093440055847
244159,0.943737268447876,0.943737268447876,0.943737268447876
254333,0.9479979872703552,0.9479979872703552,0.9479979872703552
259316,0.945462167263031,0.945462167263031,0.945462167263031


==> metrics/redmotion_waymo/red_motion_speed_1_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_1_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_1_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_1_online_cls_top1__MAX"
10172,0.9302178025245667,0.9302178025245667,0.9302178025245667
20345,0.9325831532478333,0.9325831532478333,0.9325831532478333
30519,0.9159080982208252,0.9159080982208252,0.9159080982208252
40692,0.9324379563331604,0.9324379563331604,0.9324379563331604
50865,0.929979681968689,0.929979681968689,0.929979681968689
61039,0.9316193461418152,0.9316193461418152,0.9316193461418152
71212,0.9314836859703064,0.9314836859703064,0.9314836859703064
81385,0.9405795335769653,0.9405795335769653,0.9405795335769653
91559,0.9344322085380554,0.9344322085380554,0.9344322085380554
101732,0.9417559504508972,0.9417559504508972,0.9417559504508972
111906,0.9364970922470093,0.9364970922470093,0.9364970922470093
122079,0.9365987181663513,0.9365987181663513,0.9365987181663513
132252,0.9399159550666809,0.9399159550666809,0.9399159550666809
142426,0.9372411370277405,0.9372411370277405,0.9372411370277405
152599,0.9363793134689331,0.9363793134689331,0.9363793134689331
162772,0.9388495087623596,0.9388495087623596,0.9388495087623596
172946,0.9422867298126221,0.9422867298126221,0.9422867298126221
183119,0.9358037710189819,0.9358037710189819,0.9358037710189819
193292,0.9451651573181152,0.9451651573181152,0.9451651573181152
203466,0.9459521174430847,0.9459521174430847,0.9459521174430847
213639,0.9383097290992737,0.9383097290992737,0.9383097290992737
223813,0.9444738030433655,0.9444738030433655,0.9444738030433655
233986,0.9428266882896423,0.9428266882896423,0.9428266882896423
244159,0.9427480697631836,0.9427480697631836,0.9427480697631836
254333,0.9460726976394653,0.9460726976394653,0.9460726976394653
259316,0.943886399269104,0.943886399269104,0.943886399269104


==> metrics/redmotion_waymo/red_motion_speed_2_online_cls_top1.csv <==
"Step","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_2_online_cls_top1","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_2_online_cls_top1__MIN","future_motion_red_motion_align_2024-05-31-13-19-09 - val_speed_2_online_cls_top1__MAX"
10172,0.9293527603149414,0.9293527603149414,0.9293527603149414
20345,0.9314905405044556,0.9314905405044556,0.9314905405044556
30519,0.9154553413391113,0.9154553413391113,0.9154553413391113
40692,0.931057333946228,0.931057333946228,0.931057333946228
50865,0.9279369115829468,0.9279369115829468,0.9279369115829468
61039,0.9314417839050293,0.9314417839050293,0.9314417839050293
71212,0.9284375309944153,0.9284375309944153,0.9284375309944153
81385,0.9399077296257019,0.9399077296257019,0.9399077296257019
91559,0.9333016276359558,0.9333016276359558,0.9333016276359558
101732,0.9404491782188416,0.9404491782188416,0.9404491782188416
111906,0.9371416568756104,0.9371416568756104,0.9371416568756104
122079,0.9368956089019775,0.9368956089019775,0.9368956089019775
132252,0.9328836798667908,0.9328836798667908,0.9328836798667908
142426,0.9439759254455566,0.9439759254455566,0.9439759254455566
152599,0.9361193776130676,0.9361193776130676,0.9361193776130676
162772,0.9385280609130859,0.9385280609130859,0.9385280609130859
172946,0.9417497515678406,0.9417497515678406,0.9417497515678406
183119,0.9350716471672058,0.9350716471672058,0.9350716471672058
193292,0.9449176788330078,0.9449176788330078,0.9449176788330078
203466,0.9446632266044617,0.9446632266044617,0.9446632266044617
213639,0.9377623796463013,0.9377623796463013,0.9377623796463013
223813,0.9438132643699646,0.9438132643699646,0.9438132643699646
233986,0.9432390928268433,0.9432390928268433,0.9432390928268433
244159,0.9417455196380615,0.9417455196380615,0.9417455196380615
254333,0.9457991719245911,0.9457991719245911,0.9457991719245911
259316,0.9421544671058655,0.9421544671058655,0.9421544671058655


==> metrics/waymo/wayformer_waymo_pred_metrics.txt <==
"Step","waylang_baseline - waymo_pred/min_ade","waylang_baseline - waymo_pred/min_ade__MIN","waylang_baseline - waymo_pred/min_ade__MAX"
"62635","1.091291069984436","1.091291069984436","1.091291069984436"

"Step","waylang_baseline - waymo_pred/miss_rate","waylang_baseline - waymo_pred/miss_rate__MIN","waylang_baseline - waymo_pred/miss_rate__MAX"
"62635","0.2808673679828644","0.2808673679828644","0.2808673679828644"

"Step","waylang_baseline - waymo_pred/overlap_rate","waylang_baseline - waymo_pred/overlap_rate__MIN","waylang_baseline - waymo_pred/overlap_rate__MAX"
"62635","0.1257796436548233","0.1257796436548233","0.1257796436548233"

"Step","waylang_baseline - waymo_pred/brier_minFDE","waylang_baseline - waymo_pred/brier_minFDE__MIN","waylang_baseline - waymo_pred/brier_minFDE__MAX"
"62635","3.413686788161477","3.413686788161477","3.413686788161477"

"Step","waylang_baseline - waymo_pred/min_fde","waylang_baseline - waymo_pred/min_fde__MIN","waylang_baseline - waymo_pred/min_fde__MAX"
"62635","2.168576240539551","2.168576240539551","2.168576240539551"

"Step","waylang_baseline - waymo_pred/mean_average_precision","waylang_baseline - waymo_pred/mean_average_precision__MIN","waylang_baseline - waymo_pred/mean_average_precision__MAX"
"62635","0.15990732610225677","0.15990732610225677","0.15990732610225677"

"Step","waylang_baseline - waymo_pred/brier_minADE","waylang_baseline - waymo_pred/brier_minADE__MIN","waylang_baseline - waymo_pred/brier_minADE__MAX"
"62635","1.865106607232626","1.865106607232626","1.865106607232626"


==> metrics/waymo/waylang_waymo_pred_metrics.txt <==
"Step","waylang - waymo_pred/mean_average_precision","waylang - waymo_pred/mean_average_precision__MIN","waylang - waymo_pred/mean_average_precision__MAX"
"37592","0.16028882563114166","0.16028882563114166","0.16028882563114166"


"Step","waylang - waymo_pred/brier_minADE","waylang - waymo_pred/brier_minADE__MIN","waylang - waymo_pred/brier_minADE__MAX"
"37592","1.8632435087021848","1.8632435087021848","1.8632435087021848"


"Step","waylang - waymo_pred/brier_minFDE","waylang - waymo_pred/brier_minFDE__MIN","waylang - waymo_pred/brier_minFDE__MAX"
"37592","3.3712487379923046","3.3712487379923046","3.3712487379923046"


"Step","waylang - waymo_pred/min_fde","waylang - waymo_pred/min_fde__MIN","waylang - waymo_pred/min_fde__MAX"
"37592","2.095740556716919","2.095740556716919","2.095740556716919"


"Step","waylang - waymo_pred/overlap_rate","waylang - waymo_pred/overlap_rate__MIN","waylang - waymo_pred/overlap_rate__MAX"
"37592","0.1260138899087906","0.1260138899087906","0.1260138899087906"


"Step","waylang - waymo_pred/miss_rate","waylang - waymo_pred/miss_rate__MIN","waylang - waymo_pred/miss_rate__MAX"
"37592","0.2603706419467926","0.2603706419467926","0.2603706419467926"



"Step","waylang - waymo_pred/min_ade","waylang - waymo_pred/min_ade__MIN","waylang - waymo_pred/min_ade__MAX"
"37592","1.069374442100525","1.069374442100525","1.069374442100525"

